Attention-based QoE-aware Digital Twin Empowered Edge Computing for Immersive Virtual Reality

Metaverse applications such as virtual reality (VR) content streaming, require optimal resource allocation strategies for mobile edge computing (MEC) to ensure a high-quality user experience. In contrast to online reinforcement learning (RL) algorithms, which can incur substantial communication overheads and longer delays, the majority of existing works employ offline-trained RL algorithms for resource allocation decisions in MEC systems. However, they neglect the impact of desynchronization between the physical and digital worlds on the effectiveness of the allocation strategy. In this paper, we tackle this desynchronization using a continual RL framework that facilitates the resource allocation dynamically for MEC-enabled VR content streaming. We first design a digital twin-empowered edge computing (DTEC) system and formulate a quality of experience (QoE) maximization problem based on attention-based resolution perception. This problem optimizes the allocation of computing and bandwidth resources while adapting the attention-based resolution of the VR content. The continual RL framework in DTEC enables adaptive online execution in a time-varying environment. The reward function is defined based on the QoE and horizon-fairness QoE (hfQoE) constraints. Furthermore, we propose freshness prioritized experience replay - continual deep deterministic policy gradient (FPER-CDDPG) to enhance the performance of continual learning in the presence of time-varying DT updates. We test FPER-CDDPG using extensive experiments and evaluation. FPER-CDDPG outperforms the benchmarks in terms of average latency, QoE, and successful delivery rate as well as meeting the hfQoE requirements and performance over long-term execution while ensuring system scalability with the increasing number of users.

==> notes.txt <==
https://www.comsoc.org/publications/journals/ieee-jsac/cfp/human-centric-communication-and-networking-metaverse-over-5g

12th/Oct/2022---------------------------------------------------------------
JIADONG notes:
Start to reorganize the content from Zero.


AHMAD Notes:
Although the FoV is 120 X 150 degrees, the user looks at a small portion, around 2.5X3 degree 
If we can come up with a formula or model that divides into tiles, highlight the technique, for instance, high visual quality for this portion, and lower as you go further from the center

18th/Oct/2022---------------------------
JIADONG notes:

1. About DT: 
Still try to figure out the relationship between PT and DT.
Good Ref:https://arxiv.org/pdf/2204.04795.pdf
Current thought: the difference between real-time in physical world, and the modelled condition in digital world. Try to find the optimal timing to synchronize the data or not. 

2. About Performance Metric:
currently only considering the latency. How would the distortion or PSNR be modelled in our case? If this metric can also be added into the performance metric would be so much better.
